Iterative Krylov Methods for Acoustic Problems on Graphics Processing Unit

This paper deals with linear algebra operations on Graphics Processing Unit (GPU) with complex number arithmetic using double precision. An analysis of their uses within iterative Krylov methods is presented to solve acoustic problems. Numerical experiments performed on a set of acoustic matrices arising from the modelisation of acoustic phenomena inside a car compartment are collected, and outline the performance, robustness and effectiveness of our algorithms, with a speed-up up to 28x for dot product, 9.8x for sparse matrix-vector product and solvers.

==> data/tikz/z_dot.txt <==
#dot
#size,time,GFlops/s,time,GFlops/s,time,GFlops/s,,
100000,0.877,0.912,0.121,6.632,0.124,6.432,7.27,7.05
142049,1.163,0.977,0.140,8.125,0.143,7.932,8.31,8.12
431955,3.704,0.933,0.229,15.067,0.238,14.548,16.15,15.59
479169,4.167,0.920,0.254,15.103,0.277,13.838,16.42,15.04
500000,4.545,0.880,0.272,14.680,0.287,13.920,16.68,15.82
648849,5.556,0.934,0.328,15.832,0.326,15.936,16.94,17.06
1000000,9.091,0.880,0.420,19.040,0.435,18.400,21.64,20.91
2000000,16.667,0.960,0.833,19.200,0.763,20.960,20.00,21.83
3355811,30.000,0.895,1.351,19.866,1.282,20.940,22.20,23.40
5000000,43.333,0.923,1.786,22.400,1.724,23.200,24.27,25.13
7000000,60.000,0.933,2.381,23.520,2.703,20.720,25.20,22.20
8000000,70.000,0.914,2.703,23.680,2.857,22.400,25.90,24.50
9000000,80.000,0.900,3.226,22.320,3.226,22.320,24.80,24.80
10000000,90.000,0.889,3.448,23.200,3.571,22.400,26.10,25.20
12000000,100.000,0.960,4.348,22.080,4.348,22.080,23.00,23.00
13000000,120.000,0.867,4.545,22.880,4.762,21.840,26.40,25.20
14000000,130.000,0.862,4.762,23.520,4.545,24.640,27.30,28.60
15000000,130.000,0.923,5.263,22.800,5.556,21.600,24.70,23.40

